\textit{Ab Initio} Study of the Magnetic Behavior of Metal Hydrides: A Comparison with the Slater-Pauling Curve

We investigated the magnetic behavior of metal hydrides FeH$_{x}$, CoH$_{x}$ and NiH$_{x}$ for several concentrations of hydrogen ($x$) by using Density Functional Theory calculations. Several structural phases of the metallic host: bcc ($\alpha$), fcc ($\gamma$), hcp ($\varepsilon$), dhcp ($\varepsilon'$), tetragonal structure for FeH$_{x}$ and $\varepsilon$-$\gamma$ phases for CoH$_{x}$, were studied. We found that for CoH$_{x}$ and NiH$_{x}$ the magnetic moment ($m$) decreases regardless the concentration $x$. However, for FeH$_{x}$ systems, $m$ increases or decreases depending on the variation in $x$. In order to find a general trend for these changes of $m$ in magnetic metal hydrides, we compare our results with the Slater-Pauling curve for ferromagnetic metallic binary alloys. It is found that the $m$ of metal hydrides made of Fe, Co and Ni fits the shape of the Slater-Pauling curve as a function of $x$. Our results indicate that there are two main effects that determine the $m$ value due to hydrogenation: an increase of volume causes $m$ to increase, and the addition of an extra electron to the metal always causes it to decrease. We discuss these behaviors in detail.

==> CoCr.txt <==
 N        m
8.32833	 0.16275
8.48369	 0.56058
8.65148	 0.96444
8.8115	 1.30952
8.87209	 1.49789
8.99327	 1.71941


==> CoMn.txt <==
N       m
8.62351	0.62689
8.73848	0.91994
8.79907	1.07704
8.91869	1.46224


==> ECo_fcc.txt <==
x       m
0	1.72
1	1.3


==> ECo_hcp.txt <==
x       m
0	1.71
0.26	1.6
0.34	1.6
0.5	1.55
0.615	1.45


==> Efe.txt <==
x  m
0  2.2


==> Efe_dhcp.txt <==
x       m
1	2.2


==> Efe_hcp.txt <==
x       m
0       0
0.42	0
0.82	2.2


==> FeCo.txt <==
N        m
8.03684	 2.28399
8.08355	 2.34894
8.12403	 2.37462
8.19097	 2.43353
8.25169	 2.4864
8.3124	 2.49245
8.39958	 2.46073
8.48054	 2.46073
8.56772	 2.32326
8.62844	 2.25076
8.70939	 2.16616
8.76232	 2.16616
8.80903	 1.95166
8.83705	 1.90483
8.86975	 1.8852
8.91022	 1.85952
8.9507	 1.78852


==> FeCr.txt <==
N       m
6.62325	0.52998
7.02802	0.96154
7.37675	1.3931
7.52465	1.596
7.62584	1.70806
7.77374	1.89128
7.86092	2.0745
7.91541	2.13961


==> FeNi.txt <==
N        m
8.08978	 2.30363
8.18474	 2.27795
8.27815	 2.26435
8.39958	 2.25076
8.48677	 2.15408
8.6082	 1.9713
8.63467	 1.87915
8.68915	 1.83384
8.74209	 1.83384
8.78879	 1.83988
8.84951	 1.78852
8.88998	 1.75529
8.99741	 1.66465
9.19357	 1.46828
9.50182	 1.16767
9.69798	 0.96526
10.00623 0.51511


==> FeV.txt <==
N       m
7.43747	1.59819
7.47794	1.64502
7.68033	1.92447
7.80799	2.10725
7.88895	2.17372


==> NiCo.txt <==
N       m
9.11884	1.60574
9.13908	1.5861
9.18578	1.52115
9.26051	1.46828
9.33368	1.38973
9.3944	1.32477
9.52206	1.20091
9.69019	1.02417
9.79761	0.84139
10.00623 0.52266


==> NiCr.txt <==
N       m
9.53607	0.19486
9.6575	0.37764
9.76492	0.46979
9.87234	0.54079


==> NiCu.txt <==
N        m
10.08095 0.48943
10.14167 0.46375
10.18838 0.39728
10.24909 0.39728
10.28957 0.31873
10.35029 0.28097


==> NiMn.txt <==
N       m
9.26674	0.33233
9.41463	0.54079
9.54229	0.72356
9.75091	0.76284
9.85833	0.7432


==> NiV.txt <==
N       m
9.62948	0.20846
9.73067	0.33233
10	0.51511


==> NiZn.txt <==
N               m
10.08916	0.57402
10.10167	0.45015
10.16267	0.41088
10.29718	0.26737


==> dftCohcp.txt <==
x        m
0	1.65
0.25	1.52
0.375	1.48143125
0.5	1.4747
0.625	1.40855


==> dftCohfcc.txt <==
x       m
0	1.643125
1	1.242725


==> dftFedhcp.txt <==
x       m
1	2.024775


==> dftFehcp.txt <==
x       m
0	0
0.4375	0.00
0.812	2.05


==> dftfe.txt <==
x  m
0  2.19


==> dos_feh8bcc.dat <==
      x           y          y1         y2         y3
   -12.812      0.000     -0.000      0.000     -0.000
   -12.743      0.000     -0.000      0.000     -0.000
   -12.675      0.000     -0.000      0.000     -0.000
   -12.606      0.000     -0.000      0.000     -0.000
   -12.537      0.000     -0.000      0.000     -0.000
   -12.469     -0.000     -0.000     -0.000     -0.000
   -12.400     -0.000     -0.000     -0.000     -0.000
   -12.332     -0.000     -0.000     -0.000     -0.000
   -12.263     -0.000      0.000     -0.000      0.000
   -12.194     -0.000      0.000     -0.000      0.000
   -12.126     -0.000      0.000     -0.000      0.000
   -12.057     -0.000      0.000     -0.000      0.000
   -11.988     -0.000      0.000     -0.000      0.000
   -11.920     -0.000      0.000     -0.000      0.000
   -11.851     -0.000      0.000     -0.000      0.000
   -11.782     -0.000      0.000     -0.000      0.000
   -11.714     -0.000      0.000     -0.000      0.000
   -11.645     -0.000      0.000     -0.000      0.000
   -11.577     -0.000      0.000     -0.000      0.000
   -11.508     -0.000      0.000     -0.000      0.000
   -11.439     -0.000      0.000     -0.000      0.000
   -11.371     -0.000      0.000     -0.000      0.000
   -11.302     -0.000      0.000     -0.000      0.000
   -11.233     -0.001      0.000     -0.000      0.000
   -11.165     -0.004      0.000     -0.000      0.000
   -11.096     -0.008      0.001     -0.001      0.000
   -11.028     -0.012      0.003     -0.002      0.000
   -10.959     -0.004      0.006     -0.002      0.001
   -10.890      0.032      0.011      0.000      0.001
   -10.822      0.104      0.008      0.007      0.002
   -10.753      0.208     -0.015      0.022      0.001
   -10.684      0.319     -0.074      0.043     -0.004
   -10.616      0.420     -0.168      0.072     -0.016
   -10.547      0.514     -0.278      0.107     -0.035
   -10.479      0.610     -0.381      0.149     -0.061
   -10.410      0.708     -0.474      0.198     -0.093
   -10.341      0.808     -0.566      0.253     -0.132
   -10.273      0.918     -0.661      0.316     -0.178
   -10.204      1.033     -0.755      0.387     -0.229
   -10.135      1.120     -0.856      0.464     -0.288
   -10.067      1.144     -0.969      0.543     -0.355
    -9.998      1.106     -1.073      0.619     -0.428
    -9.930      1.030     -1.125      0.689     -0.505
    -9.861      0.933     -1.112      0.753     -0.582
    -9.792      0.845     -1.053      0.811     -0.654
    -9.724      0.820     -0.969      0.868     -0.721
    -9.655      0.909     -0.869      0.930     -0.780
    -9.586      1.130     -0.787      1.008     -0.834
    -9.518      1.456     -0.777      1.107     -0.887
    -9.449      1.828     -0.884      1.233     -0.948
    -9.381      2.159     -1.116      1.381     -1.025
    -9.312      2.316     -1.436      1.540     -1.123
    -9.243      2.160     -1.780      1.688     -1.245
    -9.175      1.683     -2.073      1.804     -1.388
    -9.106      1.087     -2.214      1.878     -1.540
    -9.037      0.632     -2.080      1.922     -1.682
    -8.969      0.437     -1.640      1.952     -1.795
    -8.900      0.478     -1.063      1.985     -1.868
    -8.831      0.719     -0.605      2.034     -1.909
    -8.763      1.139     -0.392      2.112     -1.936
    -8.694      1.651     -0.375      2.225     -1.962
    -8.626      2.116     -0.485      2.371     -1.995
    -8.557      2.469     -0.728      2.540     -2.045
    -8.488      2.783     -1.112      2.731     -2.122
    -8.420      3.171     -1.546      2.949     -2.228
    -8.351      3.631     -1.887      3.198     -2.357
    -8.282      3.990     -2.086      3.472     -2.500
    -8.214      4.028     -2.233      3.748     -2.654
    -8.145      3.737     -2.435      4.005     -2.821
    -8.077      3.385     -2.716      4.237     -3.007
    -8.008      3.183     -3.041      4.455     -3.216
    -7.939      3.056     -3.345      4.665     -3.445
    -7.871      2.956     -3.499      4.868     -3.685
    -7.802      3.190     -3.384      5.087     -3.918
    -7.733      4.059     -3.071      5.365     -4.128
    -7.665      5.275     -2.805      5.728     -4.321
    -7.596      6.023     -2.700      6.141     -4.506
    -7.528      5.618     -2.590      6.526     -4.684
    -7.459      4.145     -2.323      6.811     -4.843
    -7.390      2.521     -2.099      6.984     -4.987
    -7.322      1.803     -2.317      7.108     -5.146
    -7.253      2.242     -3.112      7.262     -5.360
    -7.184      3.087     -4.163      7.473     -5.646
    -7.116      3.344     -4.964      7.703     -5.986
    -7.047      2.668     -5.110      7.886     -6.337
    -6.979      1.495     -4.424      7.989     -6.641
    -6.910      0.491     -3.098      8.022     -6.853
    -6.841     -0.025     -1.766      8.021     -6.975
    -6.773     -0.143     -1.161      8.011     -7.054
    -6.704     -0.099     -1.535      8.004     -7.160
    -6.635     -0.042     -2.443      8.001     -7.327
    -6.567     -0.013     -3.117      8.000     -7.541
    -6.498     -0.003     -3.050      8.000     -7.750
    -6.430     -0.001     -2.274      8.000     -7.907
    -6.361     -0.000     -1.233      8.000     -7.991
    -6.292     -0.000     -0.401      8.000     -8.019
    -6.224     -0.000      0.019      8.000     -8.017
    -6.155     -0.000      0.118      8.000     -8.009
    -6.086     -0.000      0.083      8.000     -8.004
    -6.018     -0.001      0.036      8.000     -8.001
    -5.949     -0.004      0.011      8.000     -8.000
    -5.880     -0.015      0.003      7.999     -8.000
    -5.812     -0.048      0.000      7.995     -8.000
    -5.743     -0.108      0.000      7.988     -8.000
    -5.675     -0.145      0.000      7.978     -8.000
    -5.606      0.006      0.000      7.978     -8.000
    -5.537      0.579      0.000      8.018     -8.000
    -5.469      1.623      0.000      8.130     -8.000
    -5.400      2.757      0.001      8.319     -8.000
    -5.331      3.376      0.003      8.550     -8.000
    -5.263      3.283      0.011      8.776     -7.999
    -5.194      2.976      0.033      8.980     -7.997
    -5.126      3.103      0.070      9.193     -7.992
    -5.057      3.739      0.090      9.450     -7.986
    -4.988      4.466     -0.008      9.756     -7.986
    -4.920      5.047     -0.361     10.100     -8.011
    -4.851      5.667     -1.031     10.490     -8.082
    -4.782      6.491     -1.876     10.940     -8.211
    -4.714      7.362     -2.583     11.440     -8.388
    -4.645      8.112     -2.860     12.000     -8.584
    -4.577      8.885     -2.642     12.610     -8.765
    -4.508      9.934     -2.147     13.290     -8.913
    -4.439     11.170     -1.739     14.060     -9.032
    -4.371     12.070     -1.674     14.890     -9.147
    -4.302     12.190     -1.936     15.720     -9.280
    -4.233     11.580     -2.304     16.520     -9.438
    -4.165     10.760     -2.539     17.260     -9.612
    -4.096     10.270     -2.562     17.960     -9.788
    -4.028     10.430     -2.508     18.680     -9.960
    -3.959     11.320     -2.617     19.450    -10.140
    -3.890     12.920     -2.982     20.340    -10.340
    -3.822     15.120     -3.413     21.380    -10.580
    -3.753     17.640     -3.619     22.590    -10.830
    -3.684     20.020     -3.532     23.960    -11.070
    -3.616     21.800     -3.376     25.460    -11.300
    -3.547     22.730     -3.436     27.020    -11.540
    -3.479     22.910     -3.808     28.590    -11.800
    -3.410     22.550     -4.373     30.140    -12.100
    -3.341     21.890     -4.939     31.640    -12.440
    -3.273     21.160     -5.375     33.090    -12.810
    -3.204     20.660     -5.665     34.510    -13.200
    -3.135     20.570     -5.875     35.920    -13.600
    -3.067     20.780     -6.077     37.350    -14.020
    -2.998     20.930     -6.276     38.780    -14.450
    -2.929     20.670     -6.413     40.200    -14.890
    -2.861     19.700     -6.473     41.560    -15.330
    -2.792     17.840     -6.551     42.780    -15.780
    -2.724     15.150     -6.779     43.820    -16.250
    -2.655     12.150     -7.202     44.650    -16.740
    -2.586      9.558     -7.709     45.310    -17.270
    -2.518      7.893     -8.087     45.850    -17.820
    -2.449      7.264     -8.168     46.350    -18.380
    -2.380      7.603     -7.995     46.870    -18.930
    -2.312      8.857     -7.898     47.480    -19.470
    -2.243     10.950     -8.362     48.230    -20.050
    -2.175     13.760     -9.647     49.170    -20.710
    -2.106     17.090    -11.440     50.350    -21.500
    -2.037     20.660    -13.050     51.770    -22.390
    -1.969     24.090    -14.140     53.420    -23.360
    -1.900     27.210    -15.080     55.290    -24.400
    -1.831     30.310    -16.360     57.370    -25.520
    -1.763     33.870    -17.920     59.690    -26.750
    -1.694     37.710    -19.260     62.280    -28.070
    -1.626     40.510    -20.080     65.060    -29.450
    -1.557     40.480    -20.430     67.840    -30.850
    -1.488     36.800    -20.430     70.360    -32.250
    -1.420     30.600    -20.160     72.460    -33.640
    -1.351     24.210    -19.680     74.120    -34.990
    -1.282     19.430    -19.040     75.460    -36.300
    -1.214     16.630    -18.220     76.600    -37.550
    -1.145     15.170    -17.170     77.640    -38.720
    -1.077     14.310    -15.890     78.620    -39.810
    -1.008     13.650    -14.620     79.560    -40.820
    -0.939     13.260    -13.630     80.470    -41.750
    -0.871     13.310    -13.010     81.380    -42.650
    -0.802     13.610    -12.530     82.320    -43.510
    -0.733     13.440    -11.750     83.240    -44.310
    -0.665     12.180    -10.380     84.070    -45.030
    -0.596      9.974     -8.506     84.760    -45.610
    -0.528      7.598     -6.496     85.280    -46.050
    -0.459      5.759     -4.821     85.680    -46.390
    -0.390      4.602     -3.825     85.990    -46.650
    -0.322      3.937     -3.586     86.260    -46.890
    -0.253      3.652     -3.894     86.510    -47.160
    -0.184      3.691     -4.418     86.770    -47.460
    -0.116      3.846     -5.016     87.030    -47.810
    -0.047      3.845     -5.847     87.290    -48.210
     0.022      3.664     -7.074     87.540    -48.700
     0.090      3.522     -8.541     87.790    -49.280
     0.159      3.533     -9.903     88.030    -49.960
     0.227      3.553    -10.960     88.270    -50.710
     0.296      3.424    -11.720     88.510    -51.520
     0.365      3.215    -12.250     88.730    -52.360
     0.433      3.092    -12.640     88.940    -53.230
     0.502      3.077    -13.100     89.150    -54.120
     0.571      3.038    -13.890     89.360    -55.080
     0.639      2.866    -15.200     89.560    -56.120
     0.708      2.611    -16.930     89.740    -57.280
     0.776      2.412    -18.720     89.900    -58.570
     0.845      2.356    -20.190     90.060    -59.950
     0.914      2.441    -21.130     90.230    -61.400
     0.982      2.619    -21.660     90.410    -62.890
     1.051      2.805    -22.310     90.600    -64.420
     1.120      2.861    -23.920     90.800    -66.060
     1.188      2.706    -26.960     90.990    -67.910
     1.257      2.429    -30.730     91.150    -70.020
     1.325      2.208    -33.620     91.300    -72.330
     1.394      2.130    -34.310     91.450    -74.680
     1.463      2.152    -32.570     91.600    -76.920
     1.531      2.187    -29.140     91.750    -78.920
     1.600      2.181    -25.050     91.900    -80.640
     1.669      2.117    -21.040     92.040    -82.080
     1.737      2.015    -17.420     92.180    -83.280
     1.806      1.941    -14.220     92.310    -84.250
     1.874      1.963    -11.470     92.450    -85.040
     1.943      2.068     -9.239     92.590    -85.680
     2.012      2.145     -7.600     92.740    -86.200
     2.080      2.075     -6.540     92.880    -86.650
     2.149      1.874     -5.889     93.010    -87.050
     2.218      1.702     -5.429     93.130    -87.420
     2.286      1.711     -5.107     93.240    -87.770
     2.355      1.867     -4.973     93.370    -88.110
     2.423      1.993     -4.940     93.510    -88.450
     2.492      1.945     -4.805     93.640    -88.780
     2.561      1.741     -4.512     93.760    -89.090
     2.629      1.509     -4.189     93.860    -89.380
     2.698      1.372     -3.962     93.960    -89.650
     2.767      1.365     -3.848     94.050    -89.920
     2.835      1.416     -3.802     94.150    -90.180
     2.904      1.423     -3.745     94.250    -90.430
     2.973      1.354     -3.604     94.340    -90.680
     3.041      1.270     -3.398     94.430    -90.910
     3.110      1.238     -3.232     94.510    -91.140
     3.178      1.263     -3.151     94.600    -91.350
     3.247      1.305     -3.086     94.690    -91.560
     3.316      1.331     -2.954     94.780    -91.770
     3.384      1.333     -2.752     94.870    -91.960
     3.453      1.333     -2.572     94.960    -92.130
     3.522      1.359     -2.534     95.060    -92.310
     3.590      1.393     -2.650     95.150    -92.490
     3.659      1.378     -2.770     95.250    -92.680
     3.727      1.279     -2.742     95.330    -92.870
     3.796      1.118     -2.585     95.410    -93.040
     3.865      0.969     -2.456     95.480    -93.210
     3.933      0.923     -2.432     95.540    -93.380
     4.002      1.027     -2.417     95.610    -93.550
     4.071      1.220     -2.268     95.690    -93.700
     4.139      1.344     -1.974     95.790    -93.840
     4.208      1.253     -1.691     95.870    -93.950
     4.276      0.941     -1.585     95.940    -94.060
     4.345      0.547     -1.663     95.970    -94.180
     4.414      0.234     -1.781     95.990    -94.300
     4.482      0.075     -1.805     96.000    -94.420
     4.551      0.028     -1.739     96.000    -94.540
     4.620      0.022     -1.685     96.000    -94.660
     4.688      0.014     -1.705     96.000    -94.770
     4.757      0.003     -1.752     96.000    -94.890
     4.825     -0.003     -1.739     96.000    -95.010
     4.894     -0.004     -1.635     96.000    -95.130
     4.963     -0.002     -1.462     96.000    -95.230
     5.031     -0.001     -1.263     96.000    -95.310
     5.100     -0.000     -1.091     96.000    -95.390
     5.169     -0.000     -1.000     96.000    -95.460
     5.237     -0.000     -1.011     96.000    -95.530
     5.306     -0.000     -1.094     96.000    -95.600
     5.374     -0.000     -1.185     96.000    -95.680
     5.443     -0.000     -1.220     96.000    -95.770
     5.512     -0.000     -1.149     96.000    -95.840
     5.580     -0.000     -0.960     96.000    -95.910
     5.649     -0.000     -0.689     96.000    -95.960
     5.718     -0.000     -0.411     96.000    -95.990
     5.786     -0.000     -0.193     96.000    -96.000
     5.855      0.000     -0.060     96.000    -96.000
     5.924      0.000     -0.000     96.000    -96.000
     5.992      0.000      0.016     96.000    -96.000
     6.061      0.000      0.014     96.000    -96.000
     6.129      0.000      0.008     96.000    -96.000
     6.198      0.000      0.003     96.000    -96.000
     6.267      0.000      0.001     96.000    -96.000
     6.335      0.000      0.000     96.000    -96.000
     6.404      0.000      0.000     96.000    -96.000
     6.473      0.000      0.000     96.000    -96.000
     6.541      0.000      0.000     96.000    -96.000
     6.610      0.000      0.000     96.000    -96.000
     6.678      0.000      0.000     96.000    -96.000
     6.747      0.000      0.000     96.000    -96.000
     6.816      0.000      0.000     96.000    -96.000
     6.884      0.000      0.000     96.000    -96.000
     6.953      0.000      0.000     96.000    -96.000
     7.022      0.000      0.000     96.000    -96.000
     7.090      0.000     -0.000     96.000    -96.000
     7.159      0.000     -0.000     96.000    -96.000
     7.227      0.000     -0.000     96.000    -96.000
     7.296      0.000     -0.000     96.000    -96.000
     7.365      0.000     -0.000     96.000    -96.000
     7.433      0.000     -0.000     96.000    -96.000
     7.502      0.000     -0.000     96.000    -96.000
     7.571      0.000     -0.000     96.000    -96.000
     7.639      0.000     -0.000     96.000    -96.000
     7.708      0.000     -0.000     96.000    -96.000
     7.776      0.000     -0.000     96.000    -96.000


==> dos_h0bcc.dat <==
      x           y          y1         y2        y3
   -10.350      0.000     -0.000      0.000     -0.000
   -10.280      0.000     -0.000      0.000     -0.000
   -10.209      0.000     -0.000      0.000     -0.000
   -10.139      0.000     -0.000      0.000     -0.000
   -10.068      0.000     -0.000      0.000     -0.000
    -9.998     -0.000     -0.000     -0.000     -0.000
    -9.927     -0.000     -0.000     -0.000     -0.000
    -9.857     -0.000      0.000     -0.000      0.000
    -9.786     -0.000      0.000     -0.000      0.000
    -9.716     -0.000      0.000     -0.000      0.000
    -9.645     -0.000      0.000     -0.000      0.000
    -9.575     -0.000      0.000     -0.000      0.000
    -9.504     -0.000      0.000     -0.000      0.000
    -9.434     -0.000      0.000     -0.000      0.000
    -9.363     -0.000      0.000     -0.000      0.000
    -9.293     -0.000      0.000     -0.000      0.000
    -9.222     -0.000      0.000     -0.000      0.000
    -9.152     -0.000      0.000     -0.000      0.000
    -9.081     -0.000      0.000     -0.000      0.000
    -9.011     -0.000      0.000     -0.000      0.000
    -8.940     -0.000      0.000     -0.000      0.000
    -8.870     -0.000      0.000     -0.000      0.000
    -8.799     -0.001      0.000     -0.000      0.000
    -8.729     -0.002      0.000     -0.000      0.000
    -8.658     -0.004      0.000     -0.001      0.000
    -8.588     -0.006      0.001     -0.001      0.000
    -8.517     -0.001      0.004     -0.001      0.000
    -8.447      0.018      0.006      0.000      0.001
    -8.376      0.059      0.004      0.004      0.001
    -8.306      0.121     -0.010      0.013      0.000
    -8.235      0.192     -0.043      0.026     -0.003
    -8.165      0.252     -0.098      0.044     -0.010
    -8.094      0.287     -0.168      0.064     -0.021
    -8.024      0.306     -0.233      0.086     -0.038
    -7.953      0.334     -0.276      0.110     -0.057
    -7.883      0.386     -0.298      0.137     -0.078
    -7.812      0.455     -0.318      0.169     -0.101
    -7.742      0.506     -0.359      0.204     -0.126
    -7.671      0.502     -0.423      0.240     -0.156
    -7.601      0.452     -0.487      0.272     -0.190
    -7.530      0.426     -0.507      0.302     -0.226
    -7.460      0.485     -0.469      0.336     -0.259
    -7.389      0.618     -0.419      0.380     -0.288
    -7.319      0.745     -0.433      0.432     -0.319
    -7.248      0.774     -0.536      0.487     -0.357
    -7.178      0.688     -0.679      0.535     -0.405
    -7.107      0.582     -0.766      0.576     -0.459
    -7.037      0.568     -0.732      0.616     -0.510
    -6.966      0.666     -0.614      0.663     -0.553
    -6.896      0.794     -0.530      0.719     -0.591
    -6.825      0.869     -0.566      0.780     -0.631
    -6.755      0.877     -0.691      0.842     -0.679
    -6.684      0.877     -0.808      0.904     -0.736
    -6.614      0.926     -0.851      0.969     -0.796
    -6.543      1.008     -0.832      1.040     -0.855
    -6.473      1.040     -0.821      1.114     -0.913
    -6.402      0.967     -0.871      1.182     -0.974
    -6.332      0.839     -0.953      1.241     -1.041
    -6.261      0.797     -0.990      1.297     -1.111
    -6.191      0.950     -0.934      1.364     -1.177
    -6.120      1.243     -0.809      1.452     -1.234
    -6.050      1.476     -0.717      1.556     -1.285
    -5.979      1.492     -0.773      1.661     -1.339
    -5.909      1.345     -1.004      1.756     -1.410
    -5.838      1.229     -1.283      1.842     -1.500
    -5.768      1.259     -1.415      1.931     -1.600
    -5.697      1.369     -1.330      2.028     -1.694
    -5.627      1.443     -1.151      2.130     -1.775
    -5.556      1.482     -1.050      2.234     -1.849
    -5.486      1.583     -1.071      2.346     -1.924
    -5.415      1.800     -1.121      2.472     -2.003
    -5.345      2.080     -1.135      2.619     -2.083
    -5.274      2.298     -1.179      2.781     -2.167
    -5.204      2.350     -1.323      2.947     -2.260
    -5.133      2.312     -1.491      3.110     -2.365
    -5.063      2.497     -1.565      3.286     -2.475
    -4.992      3.237     -1.564      3.514     -2.586
    -4.922      4.560     -1.612      3.836     -2.699
    -4.851      6.148     -1.720      4.269     -2.821
    -4.781      7.589     -1.748      4.804     -2.944
    -4.710      8.624     -1.623      5.412     -3.058
    -4.640      9.219     -1.484      6.062     -3.163
    -4.569      9.527     -1.519      6.734     -3.270
    -4.499      9.841     -1.731      7.427     -3.392
    -4.428     10.540     -1.964      8.171     -3.530
    -4.358     11.880     -2.113      9.008     -3.679
    -4.287     13.650     -2.206      9.970     -3.835
    -4.217     15.140     -2.314     11.040     -3.998
    -4.146     15.540     -2.460     12.130     -4.171
    -4.076     14.660     -2.624     13.170     -4.356
    -4.005     13.170     -2.748     14.100     -4.550
    -3.935     11.750     -2.777     14.920     -4.746
    -3.864     10.420     -2.773     15.660     -4.941
    -3.794      8.950     -2.988     16.290     -5.152
    -3.723      7.468     -3.622     16.820     -5.407
    -3.653      6.383     -4.504     17.270     -5.725
    -3.582      6.452     -5.229     17.720     -6.093
    -3.512      8.838     -5.632     18.340     -6.490
    -3.441     13.960     -5.839     19.330     -6.902
    -3.371     20.070     -5.901     20.740     -7.318
    -3.300     24.140     -5.737     22.440     -7.722
    -3.230     24.550     -5.444     24.180     -8.106
    -3.159     22.240     -5.352     25.740     -8.484
    -3.089     19.290     -5.685     27.100     -8.884
    -3.018     17.090     -6.339     28.310     -9.331
    -2.948     16.000     -7.039     29.440     -9.828
    -2.877     15.890     -7.650     30.560    -10.370
    -2.807     16.710     -8.294     31.730    -10.950
    -2.736     18.430     -9.145     33.030    -11.600
    -2.666     20.770    -10.090     34.500    -12.310
    -2.595     22.890    -10.680     36.110    -13.060
    -2.525     23.780    -10.530     37.790    -13.800
    -2.454     22.860     -9.683     39.400    -14.490
    -2.384     20.250     -8.580     40.830    -15.090
    -2.313     16.590     -7.643     42.000    -15.630
    -2.243     12.740     -6.852     42.890    -16.110
    -2.172      9.500     -5.887     43.560    -16.530
    -2.102      7.390     -4.743     44.080    -16.860
    -2.031      6.471     -4.078     44.540    -17.150
    -1.961      6.410     -4.795     44.990    -17.490
    -1.890      6.726     -7.307     45.470    -18.000
    -1.820      7.066    -11.190     45.960    -18.790
    -1.749      7.394    -15.410     46.490    -19.880
    -1.679      7.939    -18.780     47.050    -21.200
    -1.608      8.863    -20.640     47.670    -22.660
    -1.538     10.220    -21.110     48.390    -24.140
    -1.467     12.340    -20.730     49.260    -25.610
    -1.397     15.660    -19.920     50.360    -27.010
    -1.327     19.800    -18.950     51.760    -28.350
    -1.256     23.760    -18.190     53.440    -29.630
    -1.186     27.150    -17.900     55.350    -30.890
    -1.115     30.530    -17.940     57.500    -32.160
    -1.045     34.460    -18.090     59.930    -33.430
    -0.974     38.320    -18.440     62.630    -34.730
    -0.904     40.210    -19.160     65.470    -36.080
    -0.833     38.290    -19.790     68.170    -37.480
    -0.763     32.580    -19.540     70.460    -38.850
    -0.692     25.340    -18.270     72.250    -40.140
    -0.622     19.280    -16.550     73.610    -41.310
    -0.551     15.590    -14.940     74.710    -42.360
    -0.481     13.800    -13.470     75.680    -43.310
    -0.410     12.820    -11.640     76.580    -44.130
    -0.340     12.100     -9.199     77.440    -44.780
    -0.269     11.820     -6.668     78.270    -45.250
    -0.199     12.050     -4.903     79.120    -45.600
    -0.128     12.400     -4.182     79.990    -45.890
    -0.058     12.520     -4.063     80.880    -46.180
     0.013     12.340     -4.019     81.750    -46.460
     0.083     11.760     -3.912     82.580    -46.740
     0.154     10.560     -3.903     83.320    -47.010
     0.224      8.668     -4.120     83.930    -47.300
     0.295      6.276     -4.434     84.370    -47.620
     0.365      3.917     -4.597     84.650    -47.940
     0.436      2.272     -4.633     84.810    -48.270
     0.506      1.661     -4.984     84.930    -48.620
     0.577      1.841     -6.057     85.060    -49.040
     0.647      2.320     -7.585     85.220    -49.580
     0.718      2.667     -8.868     85.410    -50.200
     0.788      2.652     -9.733     85.600    -50.890
     0.859      2.350    -10.660     85.760    -51.640
     0.929      2.075    -11.830     85.910    -52.480
     1.000      2.066    -12.940     86.050    -53.390
     1.070      2.316    -13.860     86.220    -54.360
     1.141      2.698    -14.980     86.410    -55.420
     1.211      3.035    -16.560     86.620    -56.590
     1.282      3.060    -18.490     86.840    -57.890
     1.352      2.588    -20.490     87.020    -59.340
     1.423      1.821    -21.920     87.150    -60.880
     1.493      1.257    -22.010     87.240    -62.430
     1.564      1.255    -20.820     87.320    -63.900
     1.634      1.787    -19.890     87.450    -65.300
     1.705      2.548    -21.500     87.630    -66.820
     1.775      3.129    -26.800     87.850    -68.710
     1.846      3.179    -34.070     88.070    -71.110
     1.916      2.657    -38.840     88.260    -73.850
     1.987      1.943    -37.220     88.400    -76.470
     2.057      1.532    -29.950     88.510    -78.580
     2.128      1.574    -21.610     88.620    -80.110
     2.198      1.870    -15.920     88.750    -81.230
     2.269      2.233    -13.180     88.910    -82.160
     2.339      2.590    -11.790     89.090    -82.990
     2.410      2.769    -10.430     89.290    -83.720
     2.480      2.563     -8.632     89.470    -84.330
     2.551      2.092     -6.595     89.610    -84.800
     2.621      1.773     -4.829     89.740    -85.140
     2.692      1.807     -3.771     89.870    -85.400
     2.762      1.962     -3.484     90.000    -85.650
     2.833      1.943     -3.684     90.140    -85.910
     2.903      1.731     -3.925     90.260    -86.190
     2.974      1.533     -3.858     90.370    -86.460
     3.044      1.557     -3.467     90.480    -86.700
     3.115      1.822     -3.009     90.610    -86.910
     3.185      2.116     -2.725     90.760    -87.110
     3.256      2.243     -2.668     90.920    -87.290
     3.326      2.249     -2.754     91.080    -87.490
     3.397      2.259     -2.877     91.230    -87.690
     3.467      2.217     -2.995     91.390    -87.900
     3.538      2.012     -3.111     91.530    -88.120
     3.608      1.747     -3.175     91.660    -88.350
     3.679      1.662     -3.078     91.770    -88.560
     3.749      1.793     -2.778     91.900    -88.760
     3.820      1.873     -2.417     92.030    -88.930
     3.890      1.676     -2.298     92.150    -89.090
     3.961      1.335     -2.623     92.240    -89.280
     4.031      1.178     -3.128     92.330    -89.500
     4.102      1.292     -3.226     92.420    -89.720
     4.172      1.443     -2.712     92.520    -89.920
     4.243      1.433     -2.042     92.620    -90.060
     4.313      1.350     -1.723     92.720    -90.180
     4.384      1.389     -1.726     92.810    -90.300
     4.454      1.587     -1.788     92.930    -90.430
     4.525      1.820     -1.955     93.050    -90.570
     4.595      1.929     -2.450     93.190    -90.740
     4.666      1.842     -3.137     93.320    -90.960
     4.736      1.646     -3.486     93.440    -91.210
     4.807      1.498     -3.151     93.540    -91.430
     4.877      1.469     -2.365     93.640    -91.590
     4.948      1.527     -1.654     93.750    -91.710
     5.018      1.584     -1.332     93.860    -91.810
     5.089      1.497     -1.349     93.970    -91.900
     5.159      1.199     -1.506     94.050    -92.010
     5.230      0.842     -1.692     94.110    -92.130
     5.300      0.669     -1.897     94.160    -92.260
     5.371      0.752     -2.087     94.210    -92.410
     5.441      0.932     -2.152     94.280    -92.560
     5.512      1.006     -2.019     94.350    -92.700
     5.582      0.927     -1.774     94.420    -92.830
     5.653      0.833     -1.609     94.470    -92.940
     5.723      0.857     -1.644     94.530    -93.060
     5.794      0.972     -1.840     94.600    -93.180
     5.864      1.065     -2.034     94.680    -93.330
     5.935      1.105     -2.026     94.760    -93.470
     6.005      1.153     -1.764     94.840    -93.600
     6.076      1.239     -1.459     94.920    -93.700
     6.146      1.291     -1.371     95.020    -93.790
     6.217      1.236     -1.461     95.100    -93.900
     6.287      1.107     -1.438     95.180    -94.000
     6.358      0.952     -1.172     95.250    -94.080
     6.428      0.737     -0.872     95.300    -94.140
     6.499      0.448     -0.805     95.330    -94.200
     6.569      0.209     -0.999     95.350    -94.270
     6.640      0.173     -1.250     95.360    -94.360
     6.710      0.344     -1.366     95.380    -94.460
     6.781      0.565     -1.336     95.420    -94.550
     6.851      0.664     -1.277     95.470    -94.640
     6.922      0.573     -1.260     95.510    -94.730
     6.992      0.354     -1.272     95.530    -94.820
     7.063      0.141     -1.282     95.540    -94.910
     7.133      0.056     -1.273     95.550    -95.000
     7.204      0.149     -1.225     95.560    -95.080
     7.274      0.410     -1.114     95.590    -95.160
     7.345      0.796     -0.940     95.640    -95.230
     7.415      1.194     -0.728     95.730    -95.280
     7.486      1.405     -0.507     95.830    -95.320
     7.556      1.271     -0.334     95.920    -95.340
     7.627      0.850     -0.274     95.980    -95.360
     7.697      0.382     -0.327     96.000    -95.380
     7.768      0.073     -0.422     96.010    -95.410
     7.838     -0.043     -0.508     96.010    -95.450
     7.909     -0.048     -0.576     96.000    -95.490
     7.979     -0.025     -0.614     96.000    -95.530
     8.050     -0.009     -0.629     96.000    -95.580
     8.120     -0.002     -0.670     96.000    -95.620
     8.191     -0.000     -0.736     96.000    -95.670
     8.261     -0.000     -0.738     96.000    -95.730
     8.332     -0.000     -0.641     96.000    -95.770
     8.402     -0.000     -0.513     96.000    -95.810
     8.473     -0.000     -0.405     96.000    -95.840
     8.543     -0.000     -0.298     96.000    -95.860
     8.614     -0.000     -0.222     96.000    -95.870
     8.684     -0.000     -0.262     96.000    -95.890
     8.755     -0.000     -0.406     96.000    -95.920
     8.825     -0.000     -0.498     96.000    -95.960
     8.896      0.000     -0.417     96.000    -95.990
     8.966      0.000     -0.221     96.000    -96.000
     9.037      0.000     -0.052     96.000    -96.000
     9.107      0.000      0.020     96.000    -96.000
     9.178      0.000      0.025     96.000    -96.000
     9.248      0.000      0.013     96.000    -96.000
     9.319      0.000      0.004     96.000    -96.000
     9.389      0.000      0.001     96.000    -96.000
     9.460      0.000      0.000     96.000    -96.000
     9.530      0.000      0.000     96.000    -96.000
     9.601      0.000      0.000     96.000    -96.000
     9.671      0.000      0.000     96.000    -96.000
     9.742      0.000      0.000     96.000    -96.000
     9.812      0.000      0.000     96.000    -96.000
     9.883      0.000      0.000     96.000    -96.000
     9.953      0.000      0.000     96.000    -96.000
    10.023      0.000      0.000     96.000    -96.000
    10.094      0.000     -0.000     96.000    -96.000
    10.164      0.000     -0.000     96.000    -96.000
    10.235      0.000     -0.000     96.000    -96.000
    10.305      0.000     -0.000     96.000    -96.000
    10.376      0.000     -0.000     96.000    -96.000
    10.446      0.000     -0.000     96.000    -96.000
    10.517      0.000     -0.000     96.000    -96.000
    10.587      0.000     -0.000     96.000    -96.000
    10.658      0.000     -0.000     96.000    -96.000
    10.728      0.000     -0.000     96.000    -96.000
    10.799      0.000     -0.000     96.000    -96.000


==> dos_h4bcc.dat <==
      x           y          y1         y2         y3
   -12.030      0.000     -0.000      0.000     -0.000
   -11.960      0.000     -0.000      0.000     -0.000
   -11.890      0.000     -0.000      0.000     -0.000
   -11.820      0.000     -0.000      0.000     -0.000
   -11.749      0.000     -0.000      0.000     -0.000
   -11.679      0.000     -0.000      0.000     -0.000
   -11.609      0.000     -0.000      0.000     -0.000
   -11.539      0.000     -0.000      0.000     -0.000
   -11.469      0.000     -0.000      0.000     -0.000
   -11.399      0.000     -0.000      0.000     -0.000
   -11.329      0.000     -0.000      0.000     -0.000
   -11.259      0.000     -0.000      0.000     -0.000
   -11.189      0.000     -0.000      0.000     -0.000
   -11.119      0.000     -0.000      0.000     -0.000
   -11.049      0.000     -0.000      0.000     -0.000
   -10.979      0.000     -0.000      0.000     -0.000
   -10.909      0.000     -0.000      0.000     -0.000
   -10.839      0.000     -0.000      0.000     -0.000
   -10.769      0.000     -0.000      0.000     -0.000
   -10.699      0.000     -0.000      0.000     -0.000
   -10.629      0.000     -0.000      0.000     -0.000
   -10.559      0.000     -0.000      0.000     -0.000
   -10.489      0.000     -0.000      0.000     -0.000
   -10.419      0.001     -0.000      0.000     -0.000
   -10.349      0.003     -0.000      0.000     -0.000
   -10.279      0.010     -0.000      0.001     -0.000
   -10.209      0.027     -0.002      0.003     -0.000
   -10.139      0.063     -0.006      0.007     -0.001
   -10.069      0.125     -0.018      0.016     -0.002
    -9.999      0.212     -0.046      0.031     -0.005
    -9.929      0.320     -0.096      0.053     -0.012
    -9.858      0.440     -0.172      0.084     -0.024
    -9.788      0.568     -0.269      0.124     -0.043
    -9.718      0.702     -0.380      0.173     -0.069
    -9.648      0.839     -0.498      0.232     -0.104
    -9.578      0.967     -0.621      0.299     -0.148
    -9.508      1.076     -0.749      0.375     -0.200
    -9.438      1.155     -0.875      0.456     -0.261
    -9.368      1.196     -0.986      0.539     -0.331
    -9.298      1.197     -1.074      0.623     -0.406
    -9.228      1.165     -1.130      0.705     -0.485
    -9.158      1.118     -1.151      0.783     -0.565
    -9.088      1.079     -1.135      0.859     -0.645
    -9.018      1.071     -1.090      0.934     -0.721
    -8.948      1.124     -1.033      1.013     -0.794
    -8.878      1.267     -0.985      1.101     -0.863
    -8.808      1.512     -0.962      1.207     -0.930
    -8.738      1.812     -0.982      1.334     -0.999
    -8.668      2.041     -1.065      1.477     -1.073
    -8.598      2.066     -1.234      1.622     -1.160
    -8.528      1.847     -1.483      1.751     -1.264
    -8.458      1.479     -1.744      1.855     -1.386
    -8.388      1.145     -1.900      1.935     -1.519
    -8.318      1.027     -1.856      2.007     -1.649
    -8.248      1.227     -1.611      2.093     -1.762
    -8.178      1.696     -1.263      2.212     -1.850
    -8.108      2.217     -0.937      2.367     -1.916
    -8.038      2.523     -0.743      2.544     -1.968
    -7.968      2.498     -0.764      2.718     -2.021
    -7.897      2.269     -1.039      2.877     -2.094
    -7.827      2.092     -1.516      3.024     -2.200
    -7.757      2.135     -2.020      3.173     -2.342
    -7.687      2.353     -2.330      3.338     -2.505
    -7.617      2.526     -2.323      3.515     -2.668
    -7.547      2.420     -2.067      3.685     -2.812
    -7.477      1.969     -1.759      3.822     -2.936
    -7.407      1.326     -1.582      3.915     -3.046
    -7.337      0.728     -1.612      3.966     -3.159
    -7.267      0.323     -1.814      3.989     -3.286
    -7.197      0.115     -2.069      3.997     -3.431
    -7.127      0.033     -2.207      3.999     -3.586
    -7.057      0.007     -2.082      4.000     -3.732
    -6.987      0.001     -1.676      4.000     -3.849
    -6.917      0.000     -1.124      4.000     -3.928
    -6.847      0.000     -0.619      4.000     -3.971
    -6.777      0.000     -0.277      4.000     -3.990
    -6.707      0.001     -0.100      4.000     -3.997
    -6.637      0.004     -0.029      4.000     -3.999
    -6.567      0.015     -0.007      4.001     -4.000
    -6.497      0.047     -0.001      4.005     -4.000
    -6.427      0.126     -0.000      4.013     -4.000
    -6.357      0.288     -0.000      4.034     -4.000
    -6.287      0.566     -0.001      4.073     -4.000
    -6.217      0.963     -0.007      4.141     -4.001
    -6.147      1.431     -0.027      4.241     -4.003
    -6.077      1.855     -0.085      4.371     -4.009
    -6.007      2.092     -0.217      4.517     -4.024
    -5.936      2.045     -0.456      4.661     -4.056
    -5.866      1.732     -0.805      4.782     -4.112
    -5.796      1.283     -1.219      4.872     -4.197
    -5.726      0.868     -1.615      4.933     -4.310
    -5.656      0.618     -1.904      4.976     -4.444
    -5.586      0.597     -2.009      5.018     -4.585
    -5.516      0.809     -1.887      5.074     -4.717
    -5.446      1.196     -1.558      5.158     -4.826
    -5.376      1.659     -1.120      5.274     -4.904
    -5.306      2.094     -0.710      5.421     -4.954
    -5.236      2.454     -0.434      5.593     -4.984
    -5.166      2.767     -0.331      5.787     -5.008
    -5.096      3.105     -0.392      6.004     -5.035
    -5.026      3.540     -0.588      6.252     -5.076
    -4.956      4.112     -0.882      6.540     -5.138
    -4.886      4.832     -1.222      6.878     -5.224
    -4.816      5.671     -1.541      7.276     -5.332
    -4.746      6.547     -1.784      7.734     -5.457
    -4.676      7.367     -1.929      8.250     -5.592
    -4.606      8.097     -1.992      8.817     -5.731
    -4.536      8.782     -2.013      9.432     -5.872
    -4.466      9.498     -2.036     10.100     -6.015
    -4.396     10.290     -2.085     10.820     -6.161
    -4.326     11.110     -2.149     11.600     -6.311
    -4.256     11.830     -2.193     12.420     -6.465
    -4.186     12.300     -2.202     13.290     -6.619
    -4.116     12.400     -2.209     14.150     -6.774
    -4.045     12.130     -2.277     15.000     -6.933
    -3.975     11.590     -2.446     15.820     -7.105
    -3.905     11.000     -2.702     16.590     -7.294
    -3.835     10.660     -2.992     17.330     -7.503
    -3.765     10.870     -3.276     18.090     -7.733
    -3.695     11.790     -3.561     18.920     -7.982
    -3.625     13.400     -3.875     19.860     -8.254
    -3.555     15.500     -4.208     20.940     -8.548
    -3.485     17.760     -4.511     22.190     -8.864
    -3.415     19.710     -4.736     23.570     -9.196
    -3.345     20.940     -4.873     25.030     -9.537
    -3.275     21.340     -4.950     26.530     -9.884
    -3.205     21.110     -5.014     28.010    -10.240
    -3.135     20.640     -5.120     29.450    -10.590
    -3.065     20.250     -5.305     30.870    -10.970
    -2.995     20.080     -5.585     32.280    -11.360
    -2.925     20.170     -5.941     33.690    -11.770
    -2.855     20.460     -6.328     35.120    -12.220
    -2.785     20.770     -6.686     36.580    -12.680
    -2.715     20.810     -6.981     38.040    -13.170
    -2.645     20.270     -7.237     39.460    -13.680
    -2.575     18.950     -7.505     40.780    -14.210
    -2.505     16.930     -7.780     41.970    -14.750
    -2.435     14.540     -7.961     42.990    -15.310
    -2.365     12.240     -7.952     43.840    -15.860
    -2.295     10.390     -7.787     44.570    -16.410
    -2.225      9.153     -7.635     45.210    -16.940
    -2.155      8.520     -7.682     45.810    -17.480
    -2.084      8.450     -8.030     46.400    -18.050
    -2.014      8.962     -8.705     47.030    -18.650
    -1.944     10.090     -9.687     47.740    -19.330
    -1.874     11.790    -10.900     48.560    -20.100
    -1.804     14.010    -12.240     49.540    -20.950
    -1.734     16.620    -13.620     50.710    -21.910
    -1.664     19.520    -15.040     52.070    -22.960
    -1.594     22.610    -16.510     53.660    -24.120
    -1.524     25.860    -17.920     55.470    -25.370
    -1.454     29.210    -19.060     57.510    -26.710
    -1.384     32.430    -19.740     59.780    -28.090
    -1.314     35.030    -19.960     62.240    -29.490
    -1.244     36.290    -19.860     64.780    -30.880
    -1.174     35.600    -19.630     67.270    -32.260
    -1.104     32.870    -19.400     69.570    -33.610
    -1.034     28.720    -19.190     71.590    -34.960
    -0.964     24.260    -18.890     73.280    -36.280
    -0.894     20.440    -18.380     74.720    -37.570
    -0.824     17.660    -17.590     75.950    -38.800
    -0.754     15.820    -16.560     77.060    -39.960
    -0.684     14.630    -15.420     78.090    -41.040
    -0.614     13.830    -14.270     79.050    -42.040
    -0.544     13.300    -13.090     79.990    -42.960
    -0.474     12.930    -11.800     80.890    -43.780
    -0.404     12.570    -10.310     81.770    -44.510
    -0.334     11.940     -8.679     82.610    -45.110
    -0.264     10.790     -7.083     83.360    -45.610
    -0.194      9.119     -5.739     84.000    -46.010
    -0.123      7.231     -4.782     84.510    -46.350
    -0.053      5.559     -4.234     84.900    -46.640
     0.017      4.406     -4.059     85.210    -46.930
     0.087      3.781     -4.193     85.470    -47.220
     0.157      3.463     -4.553     85.710    -47.540
     0.227      3.241     -5.077     85.940    -47.900
     0.297      3.074     -5.785     86.160    -48.300
     0.367      3.020     -6.749     86.370    -48.770
     0.437      3.077     -7.954     86.580    -49.330
     0.507      3.126     -9.230     86.800    -49.980
     0.577      3.055    -10.350     87.020    -50.700
     0.647      2.873    -11.190     87.220    -51.490
     0.717      2.694    -11.800     87.410    -52.310
     0.787      2.622    -12.330     87.590    -53.170
     0.857      2.658    -12.960     87.780    -54.080
     0.927      2.723    -13.840     87.970    -55.050
     0.997      2.746    -15.060     88.160    -56.110
     1.067      2.725    -16.630     88.350    -57.270
     1.137      2.711    -18.360     88.540    -58.560
     1.207      2.731    -20.010     88.730    -59.960
     1.277      2.749    -21.330     88.920    -61.450
     1.347      2.692    -22.280     89.110    -63.010
     1.417      2.529    -23.130     89.290    -64.630
     1.487      2.304    -24.260     89.450    -66.330
     1.557      2.112    -25.940     89.600    -68.150
     1.627      2.028    -27.960     89.740    -70.110
     1.697      2.057    -29.700     89.880    -72.190
     1.768      2.153    -30.350     90.040    -74.310
     1.838      2.261    -29.360     90.190    -76.370
     1.908      2.343    -26.790     90.360    -78.240
     1.978      2.377    -23.300     90.520    -79.880
     2.048      2.348    -19.720     90.690    -81.260
     2.118      2.258    -16.550     90.850    -82.420
     2.188      2.144    -13.840     91.000    -83.390
     2.258      2.055    -11.480     91.140    -84.190
     2.328      2.017     -9.473     91.280    -84.850
     2.398      2.016     -7.846     91.420    -85.400
     2.468      2.020     -6.608     91.560    -85.870
     2.538      2.017     -5.702     91.710    -86.260
     2.608      2.011     -5.048     91.850    -86.620
     2.678      1.998     -4.573     91.990    -86.940
     2.748      1.961     -4.234     92.120    -87.240
     2.818      1.887     -4.037     92.260    -87.520
     2.888      1.789     -3.989     92.380    -87.800
     2.958      1.698     -4.030     92.500    -88.080
     3.028      1.637     -4.029     92.620    -88.360
     3.098      1.612     -3.890     92.730    -88.630
     3.168      1.612     -3.634     92.840    -88.890
     3.238      1.643     -3.369     92.960    -89.120
     3.308      1.714     -3.194     93.080    -89.350
     3.378      1.813     -3.129     93.200    -89.570
     3.448      1.893     -3.131     93.340    -89.790
     3.518      1.896     -3.146     93.470    -90.010
     3.588      1.798     -3.131     93.590    -90.230
     3.658      1.631     -3.062     93.710    -90.440
     3.729      1.464     -2.941     93.810    -90.650
     3.799      1.356     -2.801     93.910    -90.840
     3.869      1.312     -2.682     94.000    -91.030
     3.939      1.288     -2.611     94.090    -91.210
     4.009      1.230     -2.595     94.170    -91.400
     4.079      1.124     -2.593     94.250    -91.580
     4.149      1.000     -2.546     94.320    -91.760
     4.219      0.909     -2.436     94.390    -91.930
     4.289      0.897     -2.315     94.450    -92.090
     4.359      0.978     -2.255     94.520    -92.250
     4.429      1.135     -2.268     94.600    -92.400
     4.499      1.319     -2.298     94.690    -92.570
     4.569      1.466     -2.286     94.790    -92.730
     4.639      1.526     -2.234     94.900    -92.880
     4.709      1.486     -2.192     95.000    -93.040
     4.779      1.366     -2.190     95.100    -93.190
     4.849      1.202     -2.193     95.180    -93.340
     4.919      1.039     -2.133     95.260    -93.490
     4.989      0.914     -1.980     95.320    -93.630
     5.059      0.856     -1.779     95.380    -93.760
     5.129      0.875     -1.606     95.440    -93.870
     5.199      0.956     -1.498     95.510    -93.970
     5.269      1.061     -1.433     95.580    -94.070
     5.339      1.141     -1.373     95.660    -94.170
     5.409      1.148     -1.306     95.740    -94.260
     5.479      1.060     -1.260     95.820    -94.350
     5.549      0.889     -1.279     95.880    -94.440
     5.619      0.676     -1.380     95.930    -94.540
     5.690      0.465     -1.536     95.960    -94.640
     5.760      0.288     -1.680     95.980    -94.760
     5.830      0.160     -1.732     95.990    -94.880
     5.900      0.078     -1.652     96.000    -95.000
     5.970      0.034     -1.457     96.000    -95.100
     6.040      0.012     -1.212     96.000    -95.180
     6.110      0.004     -0.988     96.000    -95.250
     6.180      0.001     -0.836     96.000    -95.310
     6.250      0.000     -0.775     96.000    -95.370
     6.320      0.000     -0.803     96.000    -95.420
     6.390      0.000     -0.893     96.000    -95.490
     6.460      0.000     -1.001     96.000    -95.560
     6.530      0.000     -1.084     96.000    -95.630
     6.600      0.000     -1.113     96.000    -95.710
     6.670      0.000     -1.071     96.000    -95.780
     6.740      0.000     -0.956     96.000    -95.850
     6.810      0.000     -0.781     96.000    -95.910
     6.880      0.000     -0.576     96.000    -95.950
     6.950      0.000     -0.376     96.000    -95.970
     7.020      0.000     -0.215     96.000    -95.990
     7.090      0.000     -0.107     96.000    -96.000
     7.160      0.000     -0.046     96.000    -96.000
     7.230      0.000     -0.017     96.000    -96.000
     7.300      0.000     -0.005     96.000    -96.000
     7.370      0.000     -0.001     96.000    -96.000
     7.440      0.000     -0.000     96.000    -96.000
     7.510      0.000     -0.000     96.000    -96.000
     7.581      0.000     -0.000     96.000    -96.000
     7.651      0.000     -0.000     96.000    -96.000
     7.721      0.000     -0.000     96.000    -96.000
     7.791      0.000     -0.000     96.000    -96.000
     7.861      0.000     -0.000     96.000    -96.000
     7.931      0.000     -0.000     96.000    -96.000
     8.001      0.000     -0.000     96.000    -96.000
     8.071      0.000     -0.000     96.000    -96.000
     8.141      0.000     -0.000     96.000    -96.000
     8.211      0.000     -0.000     96.000    -96.000
     8.281      0.000     -0.000     96.000    -96.000
     8.351      0.000     -0.000     96.000    -96.000
     8.421      0.000     -0.000     96.000    -96.000
     8.491      0.000     -0.000     96.000    -96.000
     8.561      0.000     -0.000     96.000    -96.000
     8.631      0.000     -0.000     96.000    -96.000
     8.701      0.000     -0.000     96.000    -96.000
     8.771      0.000     -0.000     96.000    -96.000
     8.841      0.000     -0.000     96.000    -96.000
     8.911      0.000     -0.000     96.000    -96.000
     8.981      0.000     -0.000     96.000    -96.000


==> expNi.txt <==
x       m
0.03615	0.556063992
0.06528	0.5289383879999999
0.11764	0.493710324
0.17672	0.44456716799999996
0.30913	0.342053508
0.40448	0.27177351599999994
0.49391	0.216641592
0.61818	0.12821914799999998
0.64609	0.080132844
0.6577	0.045961619999999995
0.65994	0.00773915999999999


==> m_CoH_vol_fijo.txt <==
x      m
0.25  1.47403
0.375 1.42181
0.5   1.36546
0.625 1.30219
1     1.07226


==> m_Co_vol_CoHx.txt <==
x       m
0.25    1.62988
0.375   1.64235 
0.5     1.65493
0.625   1.66864 
1       1.70825


==> m_FeH_vol_fijo.txt <==
 x       m
 0.0625  2.23002
 0.125  2.26201
 0.25    2.30598
 0.375   2.29423
 0.4375  2.27109 
 0.75    2.08375 
 1.      1.86543


==> m_Fe_vol_FeHx.txt <==
 x       m
 0      2.2
 0.0625 2.35 
 0.125   2.41887 
 0.25    2.46594
 0.375   2.51318
 0.4375  2.54379 
 0.75    2.64303 
 1.      2.65546


==> m_NiH_vol_fijo.txt <==
x    m
0.25 0.40
0.5  0.20
0.75 0.000


==> m_Ni_vol_NiHx.txt <==
x     m
0.25 0.641575
0.5  0.65145
0.75 0.659275
1    0.6672


==> mag3m.txt <==
x   m
3   0


==> magCofcc.txt <==
x       m
0	1.643125
1	1.1996
0.75	1.297225
0.25	1.5074
0.5	1.395275


==> magCofccNE.txt <==
9.1125	1.5074
9.225	1.395275

==> magCohcp.txt <==
x       m
0	1.6059
0.25	1.50854375
0.375	1.48376875
0.5	1.4616
0.625	1.42
1	1.25


==> magI4.txt <==
x       m 
1	 0.27
1.26 1.85
1.5	 2.09
1.75 2.01
2	 1.99


==> magNi.txt <==
x         m
0         0.6
0.25      0.4565
0.50      0.277275
0.75      0.000000


==> magPm3m.txt <==
x  m
3  0


==> magbcc.txt <==
x       m
0.	2.19876875
0.0625	2.2661
0.125	2.33214375
0.25	2.40326875
0.375	2.41913125
0.4375	2.40951875
0.5	2.34
0.75	2.1777
1.	2.019375


==> magdhcp.txt <==
x       m
0.75	2.128225
1	1.9775
0	0.001975
0.25	0.000475
0.5	2.266775


==> magfcc.txt <==
x       m
0.      0.0
0.125   0.
0.25    2.433696875
0.3125  2.41920625
0.4375  2.359
0.5     2.322575
0.625   2.251175
0.75    2.197171875
0.8125  2.170121875
0.9375  2.119709375
1.      2.099025


==> maghcp.txt <==
x       m
0	    0
0.125   0
0.25    0
0.375	0.00103125
0.4375	0.0048
0.5	2.25505
0.75	2.1
0.82    2.0
1.0     1.95


==> sp1_bcc.txt <==
N       m
8       2.19877
8.02812 2.2661
8.05625 2.33214
8.1125  2.40327
8.16875 2.41913
8.19688 2.40952
8.225   2.34
8.3375  2.1777
8.45    2.01938


==> sp2_fcc.txt <==
N       m
8.	    0.00084375
8.05625	0.
8.1125	2.433696875
8.140625	2.41920625
8.225	2.322575
8.28125	2.251175
8.3375	   2.197171875
8.365625   2.170121875
8.421875   2.119709375
8.45	   2.099025

==> sp3_hcp.txt <==
N        m
8        0 
8.028    0
8.19688  0
8.056    0
8.16875  0
8.225    2.25505
8.3375   2.1
8.36     2.05


==> sp4_dhcp.txt <==
N      m
8      0.00000
8.1125 0.000198
8.22   2.266
8.3375 2.12823
8.45   1.9775


==> sp5_I4.txt <==
N    m
8.39 0.27
8.48 1.85
8.58 2.09
8.78 1.99



==> sp6_Pm3m.txt <==
N    m
9.5  0


==> sp7_hcp_co.txt <==
N         m
9         1.6059
9.1125    1.50854
9.16875   1.48377
9.225     1.4747
9.27675   1.42
9.45      1.2846


==> sp8_fcc_co.txt <==
N      m
9      1.64312
9.45   1.1996
9.3375 1.29723
9.1125 1.5074
9.225  1.39528


==> sp9_fcc_ni.txt <==
N          m
10         0.6
10.1125    0.38
10.225     0.15
10.3375    0


